A robust and accurate finite element framework for cavitating flows with fluid-structure interaction

We present a unified variational mechanics framework for cavitating turbulent flows and structural motions via a stabilized finite element formulation. To model the finite mass transfer rate in cavitation phenomena, we employ the homogenous mixture-based approach via phenomenological scalar transport differential equations. Stable linearizations of the finite mass transfer terms for the mass continuity equation and the scalar transport equations are derived for robust and accurate implementation. The linearized matrices for the cavitation equation are imparted a positivity-preserving property to address numerical oscillations arising from high-density gradients typical of two-phase cavitating flows. The proposed formulation is strongly coupled in a partitioned manner with an incompressible 3D Navier-Stokes finite element solver, and the unsteady problem is advanced in time using a fully-implicit generalized-$\alpha$ time integration scheme. We first verify the implementation on the benchmark case of Rayleigh bubble collapse. We demonstrate the accuracy and convergence of the cavitation solver by comparing the numerical solutions with the analytical solutions of the Rayleigh-Plesset equation for bubble dynamics. We find our solver to be robust for large time steps and the absence of spurious oscillations in the pressure field. The cavitating flow solver is coupled with a hybrid URANS-LES turbulence model with a turbulence viscosity corrected for the presence of vapor. We validate the coupled solver for a very high Reynolds number turbulent cavitating flow over a NACA0012 hydrofoil section. Finally, the proposed method is solved in an Arbitrary Lagrangian-Eulerian framework to study turbulent cavitating flow over a pitching hydrofoil section and the coupled FSI results are explored for characteristic features of cavitating flows such as re-entrant jet and periodic cavity shedding.

==> figures/algoSchematic.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3, 5) {};
		\node [style=none] (1) at (-3, -5) {};
		\node [style=none] (2) at (-10, -5) {};
		\node [style=none] (3) at (-10, 5) {};
		\node [style=none] (4) at (3, 5) {};
		\node [style=none] (5) at (10, 5) {};
		\node [style=none] (6) at (10, -5) {};
		\node [style=none] (7) at (3, -5) {};
		\node [style=none] (8) at (2, 3) {};
		\node [style=none] (9) at (-2, 3) {};
		\node [style=none] (10) at (-2, -3) {};
		\node [style=none] (11) at (2, -3) {};
		\node [style=none] (12) at (-6.5, 4.5) {$\textbf{Flow Equations}$};
		\node [style=none] (13) at (6.5, 4.5) {$\textbf{Cavitation Equations}$};
		\node [style=none] (14) at (0, 0) {$\textbf{non-linear iterations}$};
		\node [style=none] (15) at (0, 4) {};
		\node [style=none] (16) at (0, -4) {};
		\node [style=none] (17) at (-9, 3) {};
		\node [style=none] (18) at (-9, 1) {};
		\node [style=none] (19) at (-9, -1) {};
		\node [style=none] (20) at (-9, -3) {};
		\node [style=none] (21) at (4, 3) {};
		\node [style=none] (22) at (4, 1) {};
		\node [style=none] (23) at (4, -1) {};
		\node [style=none] (24) at (4, -3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=black dashed line] (3.center) to (0.center);
		\draw [style=black dashed line] (0.center) to (1.center);
		\draw [style=black dashed line] (1.center) to (2.center);
		\draw [style=black dashed line] (2.center) to (3.center);
		\draw [style=black dashed line] (4.center) to (5.center);
		\draw [style=black dashed line] (5.center) to (6.center);
		\draw [style=black dashed line] (6.center) to (7.center);
		\draw [style=black dashed line] (7.center) to (4.center);
		\draw [style=black arrow solid, in=15, out=525] (8.center) to (9.center);
		\draw [style=black arrow solid, bend right=15] (10.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bubSchematic.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black dot, fill, circle, inner sep=0pt, minimum size=2pt] (0) at (-1, -1) {};
		\node [style=none] (1) at (3, 3) {};
		\node [style=none] (2) at (3, -5) {};
		\node [style=none] (3) at (-5, -5) {};
		\node [style=none] (4) at (-5, 3) {};
		\node [style=none] (6) at (4, -6) {};
		\node [style=none] (8) at (6, -6) {};
		\node [style=black dot, fill, circle, inner sep=0pt, minimum size=2pt] (9) at (4, 4) {};
		\node [style=none] (10) at (5, 5) {};
		\node [style=none] (11) at (3.25, 3.75) {$r$};
		\node [style=none] (12) at (5, -5.25) {$R(t)$};
		\node [style=none] (13) at (4.75, 3.25) {$p(r,t)$};
		\node [style=none] (14) at (5.75, 4.25) {$u(r,t)$};
		\node [fill=white] (15) at (-1, -4.5) {$p_B(t)=p_v$};
		\node [style=none] (16) at (-9, 2.5) {$Liquid$};
		\node [style=none] (17) at (-1, -7.25) {$Liquid-vapor \: interface$};
		\node [fill=white] (18) at (-3.75, 1) {$Vapor$};
		\node [style=none] (19) at (9, -1) {};
		\node [style=none] (20) at (10.75, -1) {};
		\node [style=none] (21) at (9.5, -1.75) {$r_{\infty}, p_{\infty}$};
		\node [style=none] (22) at (8.25, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
% 		\draw [bend left=45, line width=0.075cm] (4.center) to (1.center);
% 		\draw [bend left=45, line width=0.075cm] (1.center) to (2.center);
% 		\draw [bend left=45, line width=0.075cm] (2.center) to (3.center);
% 		\draw [bend left=45, line width=0.075cm] (3.center) to (4.center);
		\draw[pattern=crossHatchDots, pattern color=blue, very thick](-1,-1) circle (5.65);
		\draw [style=black solid line, line width=0.05cm] (6.center) to (8.center);
		\draw [style=black arrow solid, line width=0.05cm] (0) to (9);
		\draw [style=black arrow dashed, line width=0.05cm] (9) to (10.center);
		\draw [style=black arrow solid, line width=0.05cm] (19.center) to (20.center);
		\draw [style=black dashed line, line width=0.05cm] (22.center) to (19.center);
		\draw [style=black arrow solid, line width=0.05cm] (6.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/noiseSchematic.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (10, -3) {};
		\node [style=none] (2) at (-9, 3) {};
		\node [style=none] (3) at (-8.25, 3.75) {};
		\node [style=none] (4) at (-8, 2) {};
		\node [style=none] (6) at (9.95, -3) {};
		\node [style=none] (7) at (-8.8, 3.5) {};
		\node [style=none] (8) at (-8.05, 4.25) {};
		\node [style=none] (9) at (-8.05, 3) {};
		\node [style=none] (10) at (-6.25, 4.75) {};
		\node [style=none] (12) at (1, 3.25) {};
		\node [style=none] (15) at (1.5, 2) {};
		\node [style=none] (16) at (0.75, 1.5) {};
		\node [style=none] (17) at (-13.25, 3) {};
		\node [style=none] (18) at (-10.75, 3) {};
		\node [style=none] (19) at (-8.3, 4.25) {};
		\node [style=none] (20) at (-5.75, 5.5) {};
		\node [style=none] (21) at (-4.5, 5.75) {};
		\node [style=none] (22) at (-3.25, 5.75) {};
		\node [style=none] (23) at (-1.5, 5) {};
		\node [style=none] (24) at (-0.75, 4) {};
		\node [style=none] (25) at (-0.5, 3.25) {};
		\node [style=none] (26) at (-1.5, 2.75) {};
		\node [style=none] (27) at (2.5, 3.75) {};
		\node [style=none] (28) at (3, 4) {};
		\node [style=none] (29) at (3.75, 4.25) {};
		\node [style=none] (30) at (4.75, 3.75) {};
		\node [style=none] (31) at (4.75, 2.75) {};
		\node [style=none] (32) at (3.75, 2.5) {};
		\node [style=none] (33) at (2.75, 2.75) {};
		\node [style=none] (37) at (9.25, -1) {};
		\node [style=none] (38) at (9.25, -0.75) {};
		\node [style=none] (39) at (9.5, -1) {};
		\node [style=none] (40) at (9.25, -1.25) {};
		\node [style=none] (41) at (9, -1) {};
		\node [style=none] (42) at (10.7, -1.5) {};
		\node [style=none] (43) at (10.7, -1.25) {};
		\node [style=none] (44) at (10.95, -1.5) {};
		\node [style=none] (45) at (10.7, -1.75) {};
		\node [style=none] (46) at (10.45, -1.5) {};
		\node [style=none] (47) at (8.7, 0) {};
		\node [style=none] (48) at (8.7, 0.25) {};
		\node [style=none] (49) at (8.95, 0) {};
		\node [style=none] (50) at (8.7, -0.25) {};
		\node [style=none] (51) at (8.45, 0) {};
		\node [style=none] (52) at (10.2, -0.25) {};
		\node [style=none] (53) at (10.2, 0) {};
		\node [style=none] (54) at (10.45, -0.25) {};
		\node [style=none] (55) at (10.2, -0.5) {};
		\node [style=none] (56) at (9.95, -0.25) {};
		\node [style=none] (57) at (9.5, 1.25) {};
		\node [style=none] (58) at (9.5, 0.5) {};
		\node [style=none] (59) at (11.75, 0) {};
		\node [style=none] (60) at (11, -0.5) {};
		\node [style=none] (61) at (7, 0) {};
		\node [style=none] (62) at (7.75, 0) {};
		\node [style=none] (63) at (11.75, -2.5) {};
		\node [style=none] (64) at (11.25, -2) {};
		\node [style=none] (65) at (8.75, 5.75) {};
		\node [style=none] (66) at (9.25, 6) {};
		\node [style=none] (67) at (9.75, 6.25) {};
		\node [style=none] (68) at (10.25, 5.75) {};
		\node [style=none] (69) at (10, 5.25) {};
		\node [style=none] (70) at (9.5, 5) {};
		\node [style=none] (71) at (9, 5.25) {};
		\node [style=none] (72) at (8.5, 5.75) {};
		\node [style=none] (73) at (9.5, 6.75) {};
		\node [style=none] (74) at (10.5, 5.75) {};
		\node [style=none] (75) at (9.5, 4.75) {};
		\node [style=none] (76) at (9.5, 8.25) {};
		\node [style=none] (77) at (9.5, 7.25) {};
		\node [style=none] (78) at (11, 5.75) {};
		\node [style=none] (79) at (12, 5.75) {};
		\node [style=none] (80) at (9.5, 4.25) {};
		\node [style=none] (81) at (9.5, 3.25) {};
		\node [style=none] (82) at (8, 5.75) {};
		\node [style=none] (83) at (7, 5.75) {};
		\node [style=none] (84) at (8.25, 0) {};
		\node [style=none] (85) at (8.75, 0.5) {};
		\node [style=none] (86) at (9.25, 0) {};
		\node [style=none] (87) at (8.75, -0.5) {};
		\node [style=none] (88) at (10.25, -1.5) {};
		\node [style=none] (89) at (10.75, -1) {};
		\node [style=none] (90) at (11.25, -1.5) {};
		\node [style=none] (91) at (10.75, -2) {};
		\node [style=none] (92) at (-0.5, -3.5) {$\Omega^{\mathrm{f}}$};
		\node [style=none] (93) at (-1.5, 1.75) {$\Omega^{\mathrm{s}}$};
		\node [style=none] (94) at (-9.25, 1.75) {$\Gamma^{\mathrm{fs}}$};
		\node [style=none] (95) at (14.75, -1) {collapsing cavities};
		\node [style=none] (96) at (14.5, 4.5) {resonating tip vortex cavity};
		\node [style=none] (97) at (3.75, 1) {};
		\node [style=none] (98) at (1.75, 1.75) {};
		\node [style=none] (99) at (5.75, 1.25) {re-entrant jet};
		\node [style=none] (125) at (3.75, 5.25) {shed cavities};
		\node [style=none] (126) at (-6.25, 6.5) {leading-edge partial cavities};
		\node [style=none] (127) at (14.75, -2) {$\&$ vortices};
		\node [style=none] (146) at (-12.5, 2) {$U_\infty$};
		\node [style=none] (148) at (11, 7.5) {};
		\node [style=none] (149) at (11.5, 7) {};
		\node [style=none] (150) at (11, 8) {};
		\node [style=none] (151) at (12, 7) {};
		\node [style=none] (152) at (11, 8.5) {};
		\node [style=none] (153) at (12.5, 7) {};
		\node [style=none] (154) at (12, 1) {};
		\node [style=none] (155) at (12.5, 0.5) {};
		\node [style=none] (156) at (12, 1.5) {};
		\node [style=none] (157) at (13, 0.5) {};
		\node [style=none] (158) at (12, 2) {};
		\node [style=none] (159) at (13.5, 0.5) {};
		\node [style=none] (160) at (-4.5, 0) {};
		\node [style=none] (161) at (-5, 0.5) {};
		\node [style=none] (162) at (-4.5, -0.5) {};
		\node [style=none] (163) at (-5.5, 0.5) {};
		\node [style=none] (164) at (-4.5, -1) {};
		\node [style=none] (165) at (-6, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [line width=0.025cm, in=165, out=-105, looseness=1.25] (2.center) to (4.center);
		\draw [line width=0.025cm, bend left, looseness=0.75] (2.center) to (3.center);
		\draw [line width=0.025cm, bend left=15, looseness=0.25] (4.center) to (1.center);
		\draw [rotate=45, style=black dashed line, line width=0.025cm, bend right=45, looseness=0.50] (7.center) to (9.center);
		\draw [rotate=45, style=black dashed line, line width=0.025cm, bend left=45, looseness=0.75] (7.center) to (8.center);
		\draw [rotate=45, style=black dashed line, line width=0.025cm, bend left=45, looseness=0.25] (8.center) to (6.center);
		\draw [rotate=45, style=black dashed line, line width=0.025cm] (9.center) to (6.center);
		\draw [style=blue solid, pattern=crossHatchDots, pattern color=blue, ] (16.center)
			 to [bend right=45] (15.center)
			 to [in=-30, out=75] (12.center)
			 to [bend right, looseness=0.75] (10.center)
			 to [in=60, out=-165, looseness=0.75] (3.center)
			 to [in=150, out=15, looseness=0.25] cycle;
		\draw [style=black arrow solid, line width=0.025cm] (17.center) to (18.center);
		\draw [style=blue dashed, bend left=15, looseness=0.50] (20.center) to (21.center);
		\draw [style=blue dashed, in=180, out=15, looseness=0.50] (21.center) to (22.center);
		\draw [style=blue dashed, bend left=15] (22.center) to (23.center);
		\draw [style=blue dashed, bend left=15, looseness=1.25] (23.center) to (24.center);
		\draw [style=blue dashed, bend left, looseness=1.25] (24.center) to (25.center);
		\draw [style=blue dashed, bend left=45] (25.center) to (26.center);
		\draw [style=blue dashed, bend left=15] (19.center) to (20.center);
		\draw [style=blue dashed, bend right=45, looseness=1.25] (27.center) to (33.center);
		\draw [style=blue dashed, in=210, out=-60] (33.center) to (32.center);
		\draw [style=blue dashed, bend right=60] (32.center) to (31.center);
		\draw [style=blue dashed, bend right=75, looseness=1.25] (31.center) to (30.center);
		\draw [style=blue dashed, bend right=45, looseness=1.25] (30.center) to (29.center);
		\draw [style=blue dashed, bend left=300] (29.center) to (28.center);
		\draw [style=blue dashed, bend left=315] (28.center) to (27.center);
		\draw [style=blue dashed, bend left=45] (41.center) to (38.center);
		\draw [style=blue dashed, bend left=45] (38.center) to (39.center);
		\draw [style=blue dashed, bend left=45] (39.center) to (40.center);
		\draw [style=blue dashed, bend left=45] (40.center) to (41.center);
		\draw [style=blue dashed, bend left=45] (46.center) to (43.center);
		\draw [style=blue dashed, bend left=45] (43.center) to (44.center);
		\draw [style=blue dashed, bend left=45] (44.center) to (45.center);
		\draw [style=blue dashed, bend left=45] (45.center) to (46.center);
		\draw [style=blue dashed, bend left=45] (51.center) to (48.center);
		\draw [style=blue dashed, bend left=45] (48.center) to (49.center);
		\draw [style=blue dashed, bend left=45] (49.center) to (50.center);
		\draw [style=blue dashed, bend left=45] (50.center) to (51.center);
		\draw [style=blue dashed, bend left=45] (56.center) to (53.center);
		\draw [style=blue dashed, bend left=45] (53.center) to (54.center);
		\draw [style=blue dashed, bend left=45] (54.center) to (55.center);
		\draw [style=blue dashed, bend left=45] (55.center) to (56.center);
		\draw [style=black arrow dashed, line width=0.025cm] (57.center) to (58.center);
		\draw [style=black arrow dashed, line width=0.025cm] (59.center) to (60.center);
		\draw [style=black arrow dashed, line width=0.025cm] (61.center) to (62.center);
		\draw [style=black arrow dashed, line width=0.025cm] (63.center) to (64.center);
		\draw [style=blue dashed, bend right=45, looseness=1.25] (65.center) to (71.center);
		\draw [style=blue dashed, bend right=45] (71.center) to (70.center);
		\draw [style=blue dashed, bend right=60] (70.center) to (69.center);
		\draw [style=blue dashed, bend right=75, looseness=1.25] (69.center) to (68.center);
		\draw [style=blue dashed, bend right=45, looseness=1.25] (68.center) to (67.center);
		\draw [style=blue dashed, bend left=300] (67.center) to (66.center);
		\draw [style=blue dashed, bend left=315] (66.center) to (65.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (72.center) to (73.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (73.center) to (74.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (74.center) to (75.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (75.center) to (72.center);
		\draw [style=black dashed double sided arrow, line width=0.025cm] (83.center) to (82.center);
		\draw [style=black dashed double sided arrow, line width=0.025cm] (77.center) to (76.center);
		\draw [style=black dashed double sided arrow, line width=0.025cm] (78.center) to (79.center);
		\draw [style=black dashed double sided arrow, line width=0.025cm] (80.center) to (81.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (84.center) to (85.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (85.center) to (86.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (86.center) to (87.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (87.center) to (84.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (88.center) to (89.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (89.center) to (90.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (90.center) to (91.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (91.center) to (88.center);
		\draw [style=black arrow dashed, line width=0.025cm] (97.center) to (98.center);
		\draw [style=red solid line, bend left=45] (148.center) to (149.center);
		\draw [style=red solid line, bend left=45] (150.center) to (151.center);
		\draw [style=red solid line, bend left=45] (152.center) to (153.center);
		\draw [style=red solid line, bend left=45] (154.center) to (155.center);
		\draw [style=red solid line, bend left=45] (156.center) to (157.center);
		\draw [style=red solid line, bend left=45] (158.center) to (159.center);
		\draw [style=red solid line, bend left=45] (160.center) to (161.center);
		\draw [style=red solid line, bend left=45] (162.center) to (163.center);
		\draw [style=red solid line, bend left=45] (164.center) to (165.center);
		\draw [style=black solid line, in=135, out=-15, looseness=0.25] (16.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/pitchingSchematic.tikz <==
\begin{tikzpicture}[thick, scale=0.7]
	\begin{pgfonlayer}{nodelayer}
		\node [style=black dot, circle, inner sep=0pt, minimum size=2pt] (0) at (0, 0) {};
		\node [style=none] (1) at (10, -3) {};
		\node [style=none] (2) at (-10, 3) {};
		\node [style=none] (3) at (-8, 3.75) {};
		\node [style=none] (4) at (-8.5, 1) {};
		\node [style=none] (5) at (-3.25, 0) {};
		\node [style=none] (6) at (-2.75, 0) {};
		\node [style=none] (7) at (-2.5, 0.75) {};
		\node [style=none] (8) at (-18.75, 0) {};
		\node [style=none] (9) at (-15.25, 0) {};
		\node [style=none] (10) at (-19, 9) {};
		\node [style=none] (11) at (-19, -8) {};
		\node [style=none] (12) at (27, -8) {};
		\node [style=none] (13) at (27, 9) {};
		\node [style=none] (14) at (14, -7) {$\boldsymbol{u}^{\mathrm{f}}\cdot\boldsymbol{n}^{\mathrm{f}}=0, \boldsymbol{\sigma}\cdot\boldsymbol{n}^{\mathrm{f}}=0$};
		\node [style=none] (16) at (-15, -1.5) {$\boldsymbol{u}^{\mathrm{f}}=\left[ U_{\infty}, 0, 0 \right]$};
		\node [style=none] (17) at (21.25, 0) {};
		\node [style=none] (18) at (26.75, 0) {};
		\node [style=none] (19) at (14, 7.75) {$\boldsymbol{u}^{\mathrm{f}}\cdot\boldsymbol{n}^{\mathrm{f}}=0, \boldsymbol{\sigma}\cdot\boldsymbol{n}^{\mathrm{f}}=0$};
		\node [style=none] (20) at (22, 1.5) {$Outflow$};
		\node [style=none] (23) at (22.5, -3) {$\nabla\phi^{\mathrm{f}}\cdot\boldsymbol{n}^{\mathrm{f}}=0$};
		\node [style=none] (25) at (-16, 1.5) {$Inflow$};
		\node [style=none] (26) at (4.75, 7.75) {$Slip$};
		\node [style=none] (27) at (4.75, -7) {$Slip$};
		\node [style=none] (28) at (-6.9, 1.3) {$0.5C$};
		\node [style=none] (32) at (-3.5, 0.5) {$\alpha$};
		\node [style=none] (33) at (-19, -8.75) {};
		\node [style=none] (34) at (0, -8.75) {};
		\node [style=none] (35) at (27, -8.75) {};
		\node [style=none] (36) at (-9.5, -9.5) {$3.5C$};
		\node [style=none] (37) at (-16.75, -3) {$\phi^{\mathrm{f}}=1$};
		\node [style=none] (38) at (23, -1.5) {$ \boldsymbol{\sigma}\cdot\boldsymbol{n}^{\mathrm{f}}=0$};
		\node [style=none] (39) at (13.5, -9.5) {$5.5C$};
		\node [style=none] (40) at (27.75, 9) {};
		\node [style=none] (41) at (27.75, -8) {};
		\node [style=none] (42) at (28.5, 0) {$H$};
		\node [style=none] (43) at (-17, 8) {};
		\node [style=none] (44) at (-17, 6) {};
		\node [style=none] (45) at (-15, 6) {};
		\node [style=none] (46) at (-17.75, 8) {$y$};
		\node [style=none] (47) at (-15, 5.25) {$x$};
		\node [style=none] (48) at (0, 0.75) {};
		\node [style=none] (49) at (0.75, 0) {};
		\node [style=none] (50) at (0, -0.75) {};
		\node [style=none] (51) at (22.5, -4.5) {$\nabla \nu_{T}\cdot \boldsymbol{n}^{\mathrm{f}} = 0$};
		\node [style=none] (52) at (-2, -2) {$No\textrm{-}slip$};
		\node [style=none] (53) at (-2, -3.5) {$\boldsymbol{u}^{\mathrm{f}}=0, \nu_{T}=0$};		
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=black dashed line] (2.center) to (0);
		\draw [in=165, out=-105, line width=0.075cm] (2.center) to (4.center);
		\draw [bend left, line width=0.075cm] (2.center) to (3.center);
		\draw [bend left=15, looseness=0.25, line width=0.075cm] (3.center) to (1.center);
		\draw [in=165, out=-30, looseness=0.25, line width=0.075cm] (4.center) to (1.center);
		\draw [style=black dashed line] (5.center) to (0);
		\draw [style=black arrow solid, line width=0.05cm] (8.center) to (9.center);
		\draw [style=black solid line, line width=0.075cm] (10.center) to (13.center);
		\draw [style=black solid line, line width=0.075cm] (13.center) to (12.center);
		\draw [style=black solid line, line width=0.075cm] (12.center) to (11.center);
		\draw [style=black solid line, line width=0.075cm] (11.center) to (10.center);
		\draw [style=black arrow solid, line width=0.05cm] (17.center) to (18.center);
		\draw [style=black dashed line, bend left=45, looseness=1.25] (6.center) to (7.center);
		\draw [style=black dashed double sided arrow, line width=0.05cm] (33.center) to (34.center);
		\draw [style=black dashed double sided arrow, line width=0.05cm] (34.center) to (35.center);
		\draw [style=black dashed double sided arrow, line width=0.05cm] (40.center) to (41.center);
		\draw [style=black arrow solid, line width=0.05cm] (44.center) to (45.center);
		\draw [style=black arrow solid, line width=0.05cm] (44.center) to (43.center);	
		\draw [style=black solid line, in=90, out=0, line width=0.05] (48.center) to (49.center);
		\draw [style=black arrow solid, bend left=45, line width=0.05cm] (49.center) to (50.center);		
	\end{pgfonlayer}
\end{tikzpicture}

